What Survives a Loop? A Shared Decision Model for Encoders and Decoders

A looped Transformer refines token representations by applying the same layers across successive passes. With additive residuals, each pass receives a single accumulated state per token. Attending to every earlier sublayer output would let the model reweight individual updates, but each pass would lengthen the list it must read. We investigate whether bidirectional encoders and causal decoders benefit equally from access to this history when selecting a commonsense answer. Our Looped Attention Residuals model lets each sublayer weight earlier outputs from the current pass individually and read a separate tokenwise sum from each completed pass. We pretrain eight variants on the same 3B FineWeb-Edu tokens, varying the backbone, the number of passes (one or four), and the residual connection. All models score the five CommonsenseQA candidates with the same decision rule. Before supervised fine-tuning, we compare learning from concept descriptions, ranking candidate answers to relation questions, and applying the two stages in sequence. With four passes and direct fine-tuning, replacing additive residuals with depth reads raises held-out accuracy by $10.23$ percentage points for the encoder and $0.96$ for the decoder. Relation ranking alone improves on direct fine-tuning for all eight variants and six released baselines. Modeling descriptions before ranking brings the Looped Attention Residuals encoder to $50.36\%$. Both looped decoders outperform GPT-Neo-125M on all four training routes with roughly one hundredth of its reported pretraining token exposure.

==> metric_audit.json <==
{
  "log_root": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs",
  "json_files_scanned": 777,
  "lm_reports_found": 46,
  "pseudo_likelihood_keys_found": [],
  "reported_table_targets": {
    "decoder_standard_valid": 3.2749,
    "decoder_standard_test": 3.2886,
    "decoder_attnres_valid": 3.2461,
    "decoder_attnres_test": 3.2589,
    "encoder_standard_valid": 1.6891,
    "encoder_standard_test": 1.709,
    "encoder_attnres_valid": 1.6301,
    "encoder_attnres_test": 1.6484
  },
  "nearest_looped_pretraining_values": {
    "decoder_standard_valid": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".eval_history[22].valid_loss",
        "value": 3.274944305419922,
        "absolute_difference": 4.430541992173076e-05
      },
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".best_valid_loss",
        "value": 3.274944305419922,
        "absolute_difference": 4.430541992173076e-05
      }
    ],
    "decoder_standard_test": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".test_loss",
        "value": 3.2885756492614746,
        "absolute_difference": 2.435073852558034e-05
      }
    ],
    "decoder_attnres_valid": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_pt3b_e1/report.json",
        "key": ".eval_history[22].valid_loss",
        "value": 3.2461295127868652,
        "absolute_difference": 2.9512786865026897e-05
      },
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_pt3b_e1/report.json",
        "key": ".best_valid_loss",
        "value": 3.2461295127868652,
        "absolute_difference": 2.9512786865026897e-05
      }
    ],
    "decoder_attnres_test": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_pt3b_e1/report.json",
        "key": ".test_loss",
        "value": 3.2588746547698975,
        "absolute_difference": 2.5345230102669092e-05
      }
    ],
    "encoder_standard_valid": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".eval_history[22].valid_loss",
        "value": 1.6891027688980103,
        "absolute_difference": 2.7688980102080762e-06
      },
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".best_valid_loss",
        "value": 1.6891027688980103,
        "absolute_difference": 2.7688980102080762e-06
      }
    ],
    "encoder_standard_test": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_pt3b_e1/report.json",
        "key": ".test_loss",
        "value": 1.7090342044830322,
        "absolute_difference": 3.4204483032151956e-05
      }
    ],
    "encoder_attnres_valid": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_pt3b_e1/report.json",
        "key": ".eval_history[22].valid_loss",
        "value": 1.6301239728927612,
        "absolute_difference": 2.397289276112602e-05
      },
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_pt3b_e1/report.json",
        "key": ".best_valid_loss",
        "value": 1.6301239728927612,
        "absolute_difference": 2.397289276112602e-05
      }
    ],
    "encoder_attnres_test": [
      {
        "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_pt3b_e1/report.json",
        "key": ".test_loss",
        "value": 1.648423671722412,
        "absolute_difference": 2.3671722412021978e-05
      }
    ]
  },
  "lm_reports": [
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_16l_knowledge_ranking_20261003_gpu0_gpu2/runs/decoder_block2_16l_pt3b_e1/report.json",
      "run_name": "decoder_block2_16l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 2.1108202934265137,
      "best_valid_ppl": 8.25501003853536,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 16,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_16l_knowledge_ranking_20261003_gpu0_gpu2/runs/encoder_standard_16l_pt3b_e1/report.json",
      "run_name": "encoder_standard_16l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 0.7145214676856995,
      "best_valid_ppl": 2.043208706889704,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 16,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_16l_knowledge_ranking_20261003_gpu0_gpu2/runs/encoder_block2_16l_pt3b_e1/report.json",
      "run_name": "encoder_block2_16l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 0.6946820020675659,
      "best_valid_ppl": 2.003071999897945,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 16,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_16l_knowledge_ranking_20261003_gpu0_gpu2/runs/decoder_standard_16l_pt3b_e1/report.json",
      "run_name": "decoder_standard_16l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 2.118785858154297,
      "best_valid_ppl": 8.321028443190402,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 16,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002/runs/decoder_standard_8l_pt3b_e1/report.json",
      "run_name": "decoder_standard_8l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.3513052463531494,
      "best_valid_ppl": 28.539961023075875,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002/runs/encoder_standard_8l_pt3b_e1/report.json",
      "run_name": "encoder_standard_8l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 2.42574143409729,
      "best_valid_ppl": 11.310612384870666,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_block2_8l_knowledge_e2/report.json",
      "run_name": "encoder_block2_8l_knowledge_e2",
      "objective": "mlm",
      "best_valid_loss": 0.8258975148200989,
      "best_valid_ppl": 2.2839297064738657,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_standard_8l_knowledge_e3/report.json",
      "run_name": "encoder_standard_8l_knowledge_e3",
      "objective": "mlm",
      "best_valid_loss": 0.8296172618865967,
      "best_valid_ppl": 2.292441167727043,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_block2_8l_pt3b_e1/report.json",
      "run_name": "encoder_block2_8l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 0.7992503046989441,
      "best_valid_ppl": 2.2238730761847054,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_block2_8l_knowledge_e3/report.json",
      "run_name": "decoder_block2_8l_knowledge_e3",
      "objective": "clm",
      "best_valid_loss": 1.7445889711380005,
      "best_valid_ppl": 5.723548448268106,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_standard_8l_knowledge_e1/report.json",
      "run_name": "encoder_standard_8l_knowledge_e1",
      "objective": "mlm",
      "best_valid_loss": 0.9363328218460083,
      "best_valid_ppl": 2.5506107029403293,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_standard_8l_knowledge_e3/report.json",
      "run_name": "decoder_standard_8l_knowledge_e3",
      "objective": "clm",
      "best_valid_loss": 1.7792079448699951,
      "best_valid_ppl": 5.925161504955271,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_block2_8l_knowledge_e1/report.json",
      "run_name": "encoder_block2_8l_knowledge_e1",
      "objective": "mlm",
      "best_valid_loss": 0.8937262892723083,
      "best_valid_ppl": 2.4442205759745894,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_block2_8l_pt3b_e1/report.json",
      "run_name": "decoder_block2_8l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 2.219735622406006,
      "best_valid_ppl": 9.204896975648019,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_block2_8l_knowledge_e1/report.json",
      "run_name": "decoder_block2_8l_knowledge_e1",
      "objective": "clm",
      "best_valid_loss": 1.8631671667099,
      "best_valid_ppl": 6.444114068800074,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_standard_8l_pt3b_e1/report.json",
      "run_name": "decoder_standard_8l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 2.2213542461395264,
      "best_valid_ppl": 9.219808305017654,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_standard_8l_knowledge_e2/report.json",
      "run_name": "encoder_standard_8l_knowledge_e2",
      "objective": "mlm",
      "best_valid_loss": 0.86387038230896,
      "best_valid_ppl": 2.3723247518124415,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_standard_8l_knowledge_e1/report.json",
      "run_name": "decoder_standard_8l_knowledge_e1",
      "objective": "clm",
      "best_valid_loss": 1.8992674350738525,
      "best_valid_ppl": 6.680998384070148,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_standard_8l_pt3b_e1/report.json",
      "run_name": "encoder_standard_8l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 0.8019716739654541,
      "best_valid_ppl": 2.22993329833792,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_standard_8l_knowledge_e2/report.json",
      "run_name": "decoder_standard_8l_knowledge_e2",
      "objective": "clm",
      "best_valid_loss": 1.8191851377487183,
      "best_valid_ppl": 6.166831283914548,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "block_size": 4,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/encoder_block2_8l_knowledge_e3/report.json",
      "run_name": "encoder_block2_8l_knowledge_e3",
      "objective": "mlm",
      "best_valid_loss": 0.7965647578239441,
      "best_valid_ppl": 2.2179087730869598,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/matrix_3b_8l_20261002_h100/runs/decoder_block2_8l_knowledge_e2/report.json",
      "run_name": "decoder_block2_8l_knowledge_e2",
      "objective": "clm",
      "best_valid_loss": 1.7811757326126099,
      "best_valid_ppl": 5.936832444337458,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 0,
        "mask_token_id": 27,
        "hidden_size": 768,
        "num_hidden_layers": 8,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 6400,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": true,
        "use_full_attnres": false,
        "block_size": 2,
        "max_position_embeddings": 32768,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 1,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/batch_migration_20261016/encoder_looped_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 2.384403944015503,
      "best_valid_ppl": 10.852591984268601,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/batch_migration_20261016/encoder_looped-standard_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped-standard_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.9815096855163574,
      "best_valid_ppl": 7.2536855071495845,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/batch_migration_20261016/decoder_looped-standard_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped-standard_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.4832122325897217,
      "best_valid_ppl": 32.56415789924569,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/batch_migration_20261016/decoder_looped_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.715568780899048,
      "best_valid_ppl": 41.08194706719448,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/ddp4_migration_20261017/encoder_looped_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 2.1468565464019775,
      "best_valid_ppl": 8.557914663535593,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/ddp4_migration_20261017/decoder_looped_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.5707099437713623,
      "best_valid_ppl": 35.54181688837444,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.6301239728927612,
      "best_valid_ppl": 5.10450749987293,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_definition_e3/report.json",
      "run_name": "encoder_looped_12l_definition_e3",
      "objective": "mlm",
      "best_valid_loss": 1.1810117959976196,
      "best_valid_ppl": 3.257668632046978,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_definition_e2/report.json",
      "run_name": "encoder_looped_12l_definition_e2",
      "objective": "mlm",
      "best_valid_loss": 1.2165497541427612,
      "best_valid_ppl": 3.3755212408831863,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.2461295127868652,
      "best_valid_ppl": 25.690711665632843,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_definition_e3/report.json",
      "run_name": "decoder_looped_12l_definition_e3",
      "objective": "clm",
      "best_valid_loss": 2.167210102081299,
      "best_valid_ppl": 8.733883375833239,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_definition_e2/report.json",
      "run_name": "decoder_looped_12l_definition_e2",
      "objective": "clm",
      "best_valid_loss": 2.183218240737915,
      "best_valid_ppl": 8.874821662007689,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_definition_e1/report.json",
      "run_name": "decoder_looped_12l_definition_e1",
      "objective": "clm",
      "best_valid_loss": 2.238927125930786,
      "best_valid_ppl": 9.383258830086271,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_definition_e1/report.json",
      "run_name": "encoder_looped_12l_definition_e1",
      "objective": "mlm",
      "best_valid_loss": 1.310691237449646,
      "best_valid_ppl": 3.7087364439009893,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_definition_e3/report.json",
      "run_name": "encoder_looped-standard_12l_definition_e3",
      "objective": "mlm",
      "best_valid_loss": 1.2918180227279663,
      "best_valid_ppl": 3.639397051471994,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_definition_e1/report.json",
      "run_name": "decoder_looped-standard_12l_definition_e1",
      "objective": "clm",
      "best_valid_loss": 2.259779691696167,
      "best_valid_ppl": 9.580978165188695,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_definition_e3/report.json",
      "run_name": "decoder_looped-standard_12l_definition_e3",
      "objective": "clm",
      "best_valid_loss": 2.172276020050049,
      "best_valid_ppl": 8.778240773168053,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped-standard_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.6891027688980103,
      "best_valid_ppl": 5.414620359238738,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_definition_e1/report.json",
      "run_name": "encoder_looped-standard_12l_definition_e1",
      "objective": "mlm",
      "best_valid_loss": 1.3874093294143677,
      "best_valid_ppl": 4.004462360410813,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped-standard_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.274944305419922,
      "best_valid_ppl": 26.441752777234917,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_definition_e2/report.json",
      "run_name": "encoder_looped-standard_12l_definition_e2",
      "objective": "mlm",
      "best_valid_loss": 1.3253556489944458,
      "best_valid_ppl": 3.7635236103988223,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_definition_e2/report.json",
      "run_name": "decoder_looped-standard_12l_definition_e2",
      "objective": "clm",
      "best_valid_loss": 2.198488473892212,
      "best_valid_ppl": 9.011382260488647,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/recovery_20261020/looped/encoder_looped_12l_pt3b_e1/report.json",
      "run_name": "encoder_looped_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.7872262001037598,
      "best_valid_ppl": 5.972861943785495,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    },
    {
      "path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/recovery_20261020/looped/decoder_looped_12l_pt3b_e1/report.json",
      "run_name": "decoder_looped_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.351271867752075,
      "best_valid_ppl": 28.539008415000666,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "exp_loss_matches_logged_ppl": true
    }
  ],
  "conversions": {
    "decoder_standard_valid": {
      "cross_entropy_nats": 3.2749,
      "exp_cross_entropy": 26.44058129022646,
      "interpretation": "causal perplexity"
    },
    "decoder_standard_test": {
      "cross_entropy_nats": 3.2886,
      "exp_cross_entropy": 26.805309940514853,
      "interpretation": "causal perplexity"
    },
    "decoder_attnres_valid": {
      "cross_entropy_nats": 3.2461,
      "exp_cross_entropy": 25.689953472323296,
      "interpretation": "causal perplexity"
    },
    "decoder_attnres_test": {
      "cross_entropy_nats": 3.2589,
      "exp_cross_entropy": 26.020898405854478,
      "interpretation": "causal perplexity"
    },
    "encoder_standard_valid": {
      "cross_entropy_nats": 1.6891,
      "exp_cross_entropy": 5.4146053667279554,
      "interpretation": "exponentiated masked-token cross-entropy, not pseudo-perplexity"
    },
    "encoder_standard_test": {
      "cross_entropy_nats": 1.709,
      "exp_cross_entropy": 5.523435279705856,
      "interpretation": "exponentiated masked-token cross-entropy, not pseudo-perplexity"
    },
    "encoder_attnres_valid": {
      "cross_entropy_nats": 1.6301,
      "exp_cross_entropy": 5.1043851315288045,
      "interpretation": "exponentiated masked-token cross-entropy, not pseudo-perplexity"
    },
    "encoder_attnres_test": {
      "cross_entropy_nats": 1.6484,
      "exp_cross_entropy": 5.19865532083733,
      "interpretation": "exponentiated masked-token cross-entropy, not pseudo-perplexity"
    }
  },
  "matched_completed_pretraining_reports": [
    {
      "run_name": "decoder_looped-standard_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.274944305419922,
      "best_valid_ppl": 26.441752777234917,
      "test_loss": 3.2885756492614746,
      "test_ppl": 26.804657219368547,
      "test_tokens": 6519148,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "completed_epochs": 1,
      "report_path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/decoder_looped-standard_12l_pt3b_e1/report.json"
    },
    {
      "run_name": "encoder_looped-standard_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.6891027688980103,
      "best_valid_ppl": 5.414620359238738,
      "test_loss": 1.7090342044830322,
      "test_ppl": 5.523624209185259,
      "test_tokens": 976076,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": false,
        "use_looped_standard": true,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "completed_epochs": 1,
      "report_path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped-standard/runs/encoder_looped-standard_12l_pt3b_e1/report.json"
    },
    {
      "run_name": "decoder_looped_12l_pt3b_e1",
      "objective": "clm",
      "best_valid_loss": 3.2461295127868652,
      "best_valid_ppl": 25.690711665632843,
      "test_loss": 3.2588746547698975,
      "test_ppl": 26.020238908554497,
      "test_tokens": 6519148,
      "model_config": {
        "architecture": "decoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "completed_epochs": 1,
      "report_path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/decoder_looped_12l_pt3b_e1/report.json"
    },
    {
      "run_name": "encoder_looped_12l_pt3b_e1",
      "objective": "mlm",
      "best_valid_loss": 1.6301239728927612,
      "best_valid_ppl": 5.10450749987293,
      "test_loss": 1.648423671722412,
      "test_ppl": 5.198778383419547,
      "test_tokens": 976076,
      "model_config": {
        "architecture": "encoder",
        "pad_token_id": 1,
        "mask_token_id": 50264,
        "hidden_size": 768,
        "num_hidden_layers": 12,
        "num_attention_heads": 8,
        "num_key_value_heads": 4,
        "head_dim": 96,
        "intermediate_size": 2432,
        "vocab_size": 50265,
        "rms_norm_eps": 1e-06,
        "use_moe": false,
        "use_block_attnres": false,
        "use_full_attnres": false,
        "use_looped_attnres": true,
        "use_looped_standard": false,
        "num_loops": 4,
        "block_size": 4,
        "max_position_embeddings": 512,
        "rope_theta": 1000000.0,
        "dropout": 0.0,
        "hidden_act": "silu",
        "bos_token_id": 0,
        "eos_token_id": 2
      },
      "completed_epochs": 1,
      "report_path": "/home/yxpeng/DATA/BlockAttnRes_Decoder/logs/looped12x4_3b_gpu23_20261013/looped/runs/encoder_looped_12l_pt3b_e1/report.json"
    }
  ],
  "conclusion": "All eight supplied looped pretraining CE values match these completed reports when rounded to four decimals. Logged ppl is exp(CE) for both objectives; only CLM supports ordinary causal perplexity. No pseudo-likelihood fields found in the scanned JSON artifacts."
}

